Samplets: A new paradigm for data compression

In this article, we introduce the concept of samplets by transferring the construction of Tausch-White wavelets to the realm of data. This way we obtain a multilevel representation of discrete data which directly enables data compression, detection of singularities and adaptivity. Applying samplets to represent kernel matrices, as they arise in kernel based learning or Gaussian process regression, we end up with quasi-sparse matrices. By thresholding small entries, these matrices are compressible to O(N log N) relevant entries, where N is the number of data points. This feature allows for the use of fill-in reducing reorderings to obtain a sparse factorization of the compressed matrices. Besides the comprehensive introduction to samplets and their properties, we present extensive numerical studies to benchmark the approach. Our results demonstrate that samplets mark a considerable step in the direction of making large data sets accessible for analysis.

==> Results/LuganoCompression.txt <==
1e-4
img data: 2000x2000
set up cluster tree:  2.23705sec.
ditlde: 3 dtilde2: 5
mtilde: 6 mtilde2: 15
set up samplet tree:  3.84587sec.
original coeffs: 4000000remaining coeffs: 190651compression: 0.952337
get here
1e-3
img data: 2000x2000
set up cluster tree:  2.22766sec.
ditlde: 3 dtilde2: 5
mtilde: 6 mtilde2: 15
set up samplet tree:  3.84533sec.
original coeffs: 4000000remaining coeffs: 4600compression: 0.99885
get here
1e-2
imgCompression/Lugano.txt
img data: 2000x2000
set up cluster tree:  2.23654sec.
ditlde: 3 dtilde2: 5
mtilde: 6 mtilde2: 15
set up samplet tree:  3.84791sec.
original coeffs: 4000000remaining coeffs: 129compression: 0.999968


==> Results/comds.txt <==
size = 131072
cond K+\rho I = 

d=1: 3.015264856054650e+03
d=2: 4.291874116777247e+03
d=3:


==> Results/matlabLogger1.txt <==
      npts           ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.000027       0.68       1.00          1       0.00       0.00          1
         4       0.000029       0.10       2.87          4       0.00       0.00          3
         8       0.000034       0.03       4.10          8       0.00       0.00          5
        16       0.000049       0.01       5.41         16       0.00       0.00          9
        32       0.000159       0.05      12.82         24       0.00       0.00         14
        64       0.000532       0.00      16.28         28       0.00       0.00         17
       128       0.001548       0.01      42.73         33       0.00       0.00         19
       256       0.004225       0.00      60.99         34       0.00       0.00         21
       512       0.010718       0.01     131.79         32       0.00       0.00         22
      1024       0.025877       0.01     311.20         25       0.01       0.00         19
      2048       0.063014       0.02     540.25         19       0.01       0.00         14
      4096       0.149467       0.03    1029.39         14       0.02       0.01         10
      8192       0.340695       0.04    2097.65         10       0.04       0.01          7
     16384       0.761561       0.06    3831.28          7       0.07       0.01          6
     32768       1.659835       0.10    7212.09          6       0.12       0.02          5
     65536       3.596907       0.15   16502.43          4       0.24       0.03          4
    131072       8.093556       0.24   27600.88          4       0.23       0.04          3
    262144      17.774192       0.38   60649.68          3       1.94       0.08          2
    524288      39.151910       0.65  118159.50          2       0.57       0.12          2
   1048576      86.943078       1.32  319430.20          2       9.55       0.23          2


==> Results/matlabLogger1OLD.txt <==
      npts           ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.000050       0.20       1.00          2       0.00       0.00          2
         4       0.000030       0.01       1.21          3       0.00       0.00          3
         8       0.000053       0.04       1.31          5       0.00       0.00          5
        16       0.000065       0.01       1.36          7       0.00       0.00          5
        32       0.000191       0.02       1.64         12       0.00       0.00         12
        64       0.000582       0.00       2.14         13       0.00       0.00          5
       128       0.001728       0.00       3.18         18       0.00       0.00          3
       256       0.004405       0.00       4.80         18       0.00       0.00          4
       512       0.011517       0.00       8.90         20       0.00       0.00          3
      1024       0.028968       0.00      17.64         19       0.01       0.00          3
      2048       0.070325       0.01      28.74         19       0.01       0.00          3
      4096       0.167141       0.01      60.90         16       0.03       0.00          3
      8192       0.387097       0.02     116.41         14       0.06       0.01          2
     16384       0.877555       0.04     250.52         12       0.12       0.01          2
     32768       1.965867       0.07     423.10         10       0.23       0.02          2
     65536       4.442136       0.12    1066.90          8       0.46       0.04          2
    131072       9.866830       0.20    1808.04          6       0.98       0.06          2
    262144      22.000470       0.40    3882.51          5       2.67       0.10          2
    524288      48.509828       0.67    6790.78          4       8.70       0.17          2
   1048576     106.719642       1.11   16835.83          3      26.42       0.30          2


==> Results/matlabLogger2.txt <==
      npts           ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.000025       0.19       1.00          2       0.00       0.00          2
         4       0.000026       0.01       1.06          3       0.00       0.00          2
         8       0.000029       0.02       1.46          8       0.00       0.00          5
        16       0.000044       0.01       1.70         16       0.00       0.00          9
        32       0.000164       0.02       3.20         31       0.00       0.00         17
        64       0.000794       0.00       9.29         51       0.00       0.00         28
       128       0.003927       0.01      18.68         79       0.00       0.00         50
       256       0.017412       0.01      26.84        105       0.00       0.00         75
       512       0.062736       0.02      89.74        136       0.01       0.01        118
      1024       0.200348       0.05     208.66        160       0.02       0.01        165
      2048       0.570405       0.02       0.00        186       0.05       0.04        233
      4096       1.549009       0.04       0.00        193       0.13       0.11        285
      8192       3.955767       0.09       0.00        202       0.31       0.25        368
     16384       9.670530       0.18       0.00        198       0.64       0.60        431
     32768      22.733559       0.40       0.00        192       1.49       1.44        507
     65536      52.023525       0.74       0.00        178       2.99       3.43        559
    131072     119.547805       2.15       0.00        166       6.19       8.08        606
    262144     272.813520       3.93       0.00        147      12.82      18.63        624
    524288     614.665448       7.06       0.00        130      26.00      42.75        629
   1048576    1398.875533      12.54       0.00        113      52.05      97.44        608


==> Results/matlabLogger2OLD.txt <==
      npts       ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.00       0.22       1.00          2       0.00       0.00          2
         4       0.00       0.01       1.01          3       0.00       0.00          3
         8       0.00       0.04       1.06          5       0.00       0.00          2
        16       0.00       0.01       1.09          9       0.00       0.00          9
        32       0.00       0.02       1.23         17       0.00       0.00         16
        64       0.00       0.00       1.61         29       0.00       0.00         24
       128       0.00       0.00       2.60         48       0.00       0.00         44
       256       0.02       0.00       4.01         70       0.00       0.00         55
       512       0.07       0.01       6.42         97       0.01       0.00         98
      1024       0.23       0.02      19.99        128       0.03       0.01        137
      2048       0.65       0.02       0.00        158       0.07       0.03        146
      4096       1.76       0.05       0.00        177       0.17       0.08        236
      8192       4.49       0.12       0.00        203       0.46       0.22        312
     16384      10.98       0.28       0.00        218       1.04       0.60        418
     32768      25.94       0.57       0.00        226       2.46       1.53        507
     65536      60.22       1.24       0.00        234       5.48       4.46        658
    131072     137.78       4.88       0.00        235      12.05      11.44        766
    262144     316.16       9.70       0.00        229      25.83      32.90        888
    524288     716.22      19.80       0.00        225      54.84      84.61        980
   1048576    1611.25      39.18       0.00        215     116.50     240.47       1096


==> Results/matlabLogger3.txt <==
      npts           ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.000029       0.21       1.00          1       0.00       0.00          1
         4       0.000052       0.01       1.02          3       0.00       0.00          2
         8       0.000033       0.02       1.07          4       0.00       0.00          3
        16       0.000062       0.01       1.65         16       0.00       0.00          9
        32       0.000121       0.03       2.63         31       0.00       0.00         17
        64       0.000423       0.00       5.61         63       0.00       0.00         33
       128       0.002933       0.01       8.84        110       0.00       0.00         64
       256       0.016632       0.01      21.07        203       0.00       0.00        126
       512       0.087436       0.05      40.94        322       0.02       0.01        244
      1024       0.432648       0.14      87.00        437       0.05       0.05        390
      2048       2.065341       0.07       0.00        578       0.16       0.16        709
      4096       8.829887       0.17       0.00        695       0.36       0.62       1205
      8192      29.691056       0.46       0.00        889       1.00       2.64       2088
     16384      96.530324       1.15       0.00       1038       2.20       9.38       3019
     32768     279.544679       2.39       0.00       1058       5.12      33.57       4284
     65536     724.419361       5.58       0.00       1220      12.74     154.85       6661
    131072    1937.392338      18.71       0.00       1310      28.87     585.16       9020
    262144    4754.482263      36.70       0.00       1243      63.42    2459.38      12393
    524288   11301.786608      80.49       0.00       1317     140.51   10749.66      17323
   1048576   27491.955475     166.30       0.00       1327     308.70   38360.37       
 

==> Results/matlabLogger3OLD.txt <==
      npts       ctim       stim       cond        nzS       dtim       Ltim        nzL
         2       0.00       0.25       1.00          2       0.00       0.00          2
         4       0.00       0.01       1.00          3       0.00       0.00          2
         8       0.00       0.03       1.01          5       0.00       0.00          5
        16       0.00       0.03       1.08          9       0.00       0.00          8
        32       0.00       0.02       1.17         17       0.00       0.00         13
        64       0.00       0.00       1.39         33       0.00       0.00         21
       128       0.00       0.00       1.63         62       0.00       0.00         62
       256       0.02       0.00       2.42        120       0.00       0.00        126
       512       0.09       0.02       3.47        211       0.02       0.01        242
      1024       0.43       0.04      11.75        310       0.05       0.03        351
      2048       2.07       0.06       0.00        440       0.15       0.13        670
      4096       8.87       0.16       0.00        558       0.42       0.48       1102
      8192      29.74       0.44       0.00        761       1.21       3.04       2283
     16384      97.14       1.12       0.00        969       3.27      11.33       3302
     32768     281.71       2.68       0.00       1022       7.14      34.91       4367
     65536     741.47       5.94       0.00       1240      19.23     193.45       7450
    131072    1994.96      29.06       0.00       1419      45.40     838.16      10689
    262144    4927.95      59.80       0.00       1413     101.92    3298.97      14566
    524288   11709.20     134.41       0.00       1534     239.28   17584.32      23330
   1048576   28441.89     334.60       0.00       1657     624.03       0.00          0

==> ResultsNew/compressionErrors.txt <==
      Npts       err1D           err2D           err3D 
         2     6.1549e-71     7.38282e-44     6.68713e-57
         4    4.12704e-14     2.54928e-07     8.96667e-44
         8    6.79253e-16     1.61813e-07     9.91456e-18
        16    5.77374e-16     1.21891e-15     2.55193e-09
        32    9.95924e-07     4.19271e-06     4.54069e-06
        64    1.50716e-07     3.65096e-06     3.81817e-06
       128     9.1965e-06     7.30553e-06     1.23012e-05
       256    6.62209e-06     2.11323e-05     2.30271e-05
       512    6.27832e-06     2.07484e-05     3.48273e-05
      1024    2.67854e-06     2.65301e-05     4.02108e-05
      2048     8.9799e-06     2.60447e-05     3.98518e-05
      4096     3.7955e-05     2.18855e-05     5.31789e-05
      8192    0.000117162     3.67856e-05     5.80695e-05
     16384    6.86956e-05     2.99577e-05     5.53693e-05
     32768    0.000103691     3.53386e-05      7.5725e-05
     65536    0.000112431     5.26013e-05     8.41812e-05
    131072    0.000136755     9.52222e-05     8.14462e-05
    262144    0.000117182     0.000265576      9.3212e-05
    524288    0.000101428     0.000331278     9.67893e-05
   1048576    8.77601e-05     0.000313457     0.000139541


==> ResultsNew/matlabLogger1.txt <==
      npts       ctim       stim        nzS       dtim       Ltim        nzL
         2       0.01       0.02       1.00        0.00       0.00          1
         4       0.00       0.00       1.00        0.00       0.00          1
         8       0.00       0.00       8.00        0.00       0.00          5
        16       0.00       0.00      16.00        0.00       0.00          9
        32       0.00       0.00      32.00        0.00       0.00         17
        64       0.00       0.00      64.00        0.00       0.70         33
       128       0.00       0.00     121.00        0.00       0.00         65
       256       0.02       0.00     147.00        0.00       0.00         87
       512       0.06       0.00     185.00        0.01       0.00        109
      1024       0.16       0.01     201.00        0.01       0.00        127
      2048       0.36       0.02     179.00        0.05       0.01        131
      4096       0.73       0.02     139.00        0.06       0.02         86
      8192       1.70       0.04     124.00        0.11       0.02         71
     16384       3.59       0.10     120.00        0.21       0.05         66
     32768       7.30       0.21     122.00        0.53       0.11         67
     65536      15.34       0.46     123.00        1.40       0.24         70
    131072      33.44       1.44     123.00        3.80       0.48         70
    262144      71.81       2.85     118.00        7.32       0.97         70
    524288     153.79       5.30     109.00       17.83       1.91         68
   1048576     322.70       9.65      98.00       34.84       3.46         71


==> ResultsNew/matlabLogger2.txt <==
      npts       ctim       stim        nzS       dtim       Ltim        nzL
         2       0.07       0.06       1.00        0.00       0.00          1
         4       0.00       0.00       1.00        0.00       0.00          1
         8       0.00       0.00       1.00        0.00       0.00          1
        16       0.00       0.00      16.00        0.00       0.00          9
        32       0.00       0.00      32.00        0.00       0.00         17
        64       0.00       0.00      64.00        0.00       0.74         33
       128       0.00       0.00     126.00        0.00       0.00         64
       256       0.02       0.00     141.00        0.00       0.00         79
       512       0.08       0.01     214.00        0.02       0.00        131
      1024       0.37       0.01     285.00        0.05       0.01        246
      2048       1.22       0.04     375.00        0.13       0.03        372
      4096       3.58       0.10     445.00        0.33       0.10        476
      8192       8.94       0.26     523.00        0.84       0.34        673
     16384      21.43       0.59     601.00        2.05       1.08        962
     32768      51.34       1.35     680.00        4.88       4.26       1457
     65536     115.10       3.10     777.00       11.95      15.12       2011
    131072     251.00      11.13     873.00       28.16      53.92       2719
    262144     533.34      25.28     958.00       65.69     181.35       3513
    524288    1117.51      55.05    1021.00      148.40     603.87       4426
   1048576    2371.63     118.64    1059.00      325.10    1825.87       5246


==> ResultsNew/matlabLogger3.txt <==
      npts       ctim       stim        nzS       dtim       Ltim        nzL
         2       0.01       0.01       1.00        0.00       0.00          1
         4       0.00       0.00       1.00        0.00       0.00          1
         8       0.00       0.00       1.00        0.00       0.00          1
        16       0.00       0.00       1.00        0.00       0.00          1
        32       0.00       0.00       2.00        0.00       0.00          2
        64       0.00       0.00       2.00        0.00       0.00          2
       128       0.00       0.00      41.00        0.00       0.20         21
       256       0.02       0.00      42.00        0.00       0.00         23
       512       0.10       0.00      99.00        0.01       0.00         64
      1024       0.46       0.01     121.00        0.02       0.00         83
      2048       1.87       0.02     176.00        0.08       0.01        136
      4096       6.58       0.06     271.00        0.23       0.07        337
      8192      20.56       0.18     380.00        0.67       0.34        639
     16384      59.08       0.56     553.00        1.96       1.99       1279
     32768     159.30       1.57     757.00        5.34      12.33       2443
     65536     413.05       4.15     989.00       13.85      59.46       4022
    131072     998.16      16.30    1247.00       36.33     324.33       6795
    262144    2377.49      41.06    1519.00       89.97    1900.35      11205
    524288    5452.98      99.13    1795.00      222.95    8337.82      16426
   1048576   12268.86     236.38    2087.00      545.37   43853.14      26221

